Hybrid guiding: A multi-resolution refinement approach for semantic segmentation of gigapixel histopathological images

Histopathological cancer diagnostics has become more complex, and the increasing number of biopsies is a challenge for most pathology laboratories. Thus, development of automatic methods for evaluation of histopathological cancer sections would be of value. In this study, we used 624 whole slide images (WSIs) of breast cancer from a Norwegian cohort. We propose a cascaded convolutional neural network design, called H2G-Net, for semantic segmentation of gigapixel histopathological images. The design involves a detection stage using a patch-wise method, and a refinement stage using a convolutional autoencoder. To validate the design, we conducted an ablation study to assess the impact of selected components in the pipeline on tumour segmentation. Guiding segmentation, using hierarchical sampling and deep heatmap refinement, proved to be beneficial when segmenting the histopathological images. We found a significant improvement when using a refinement network for postprocessing the generated tumour segmentation heatmaps. The overall best design achieved a Dice score of 0.933 on an independent test set of 90 WSIs. The design outperformed single-resolution approaches, such as cluster-guided, patch-wise high-resolution classification using MobileNetV2 (0.872) and a low-resolution U-Net (0.874). In addition, segmentation on a representative x400 WSI took ~58 seconds, using only the CPU. The findings demonstrate the potential of utilizing a refinement network to improve patch-wise predictions. The solution is efficient and does not require overlapping patch inference or ensembling. Furthermore, we showed that deep neural networks can be trained using a random sampling scheme that balances on multiple different labels simultaneously, without the need of storing patches on disk. Future work should involve more efficient patch generation and sampling, as well as improved clustering.

==> network.tikz <==
\definecolor{c1}{RGB}{31,120,180}
\definecolor{c2}{RGB}{27,158,119}
\definecolor{c3}{RGB}{186,186,186}
\definecolor{c4}{RGB}{215,25,28}
\definecolor{c5}{RGB}{128,177,211}
\definecolor{c6}{RGB}{123,50,148}
\definecolor{c7}{RGB}{166,217,106}
%\usetikzlibrary{calc}

\tikzset{>=latex}

\newcommand\rig{0.4cm}
\newcommand\lef{1cm}
\newcommand\belowRig{0.5cm}
\newcommand\lw{0.5mm}
\newcommand\lwA{0.9mm}
\newcommand\lwEncSh{0.5mm}
\newcommand\lwBil{0.5mm}
\newcommand\belowCl{1cm}

\newcommand\minH{0.5cm}

\newcommand{\stageTwo}{
  \begin{tikzpicture}[
block/.style={
text width={width("CONV")},
minimum height=\minH,
align=left,
line width=\lw,
font=\LARGE}]
	\node[block] (x) {{\Huge $X$}};
    
    \node[block,draw, fill=c1, below=1cm of x] (down1) {};
    \node[block,draw, fill=c1, below=1cm of down1] (down2) {};
    \node[block,draw, fill=c2, right=1cm of down2] (eb1) {};
    \node[circle,line width=\lw, draw, fill=c3, right=1cm of eb1, minimum height=\minH] (con1) {};
    
    
    \node[block,draw, fill=c1, below=1cm of con1] (down3) {};
    \node[block,draw, fill=c2, right=1cm of down3] (eb3) {};
    \node[circle,line width=\lw, draw, fill=c3, right=1cm of eb3, minimum height=\minH] (con2) {};
    \node[block,draw, fill=c4, right=1cm of con2] (sp1) {};
    
    \node[circle, line width=\lw, draw, fill=c3, above=1cm of sp1, minimum height=\minH] (con3) {};
    \node[block,draw, fill=c4, right=1cm of con3] (sp2) {};
    
    \node[circle, line width=\lw, draw, fill=c3, above=1cm of sp2, minimum height=\minH] (con4) {};
    \node[block,draw, fill=c4, right=1cm of con4] (sp3) {};
    \node[block,draw, fill=c1, right=1cm of sp3] (seg) {};
    
    \node[block, above=1cm of seg] (y) {{\Huge $Y$}};
    
    %\node (name) at ($(x)!0.5!(y)$) {\Huge U-Net};
    \path (x) -- (y) node[midway] (b) {\Huge \textbf{U-Net}};
    
    %draw connectors
    \draw[->, line width=\lwA] (x) -- (down1);
    \draw[->, line width=\lwA] (down1) -- (down2);
    \draw[->, line width=\lwA] (down2) -- (eb1);
    \draw[->, line width=\lwA] (eb1) -- (con1);
    
    \draw[->, line width=\lwA] (con1) -- (down3);
    \draw[->, line width=\lwA] (down3) -- (eb3);
    \draw[->, line width=\lwA] (eb3) -- (con2);
    \draw[dashed, ->, line width=\lwEncSh] (down2) to[out=40, in=145] (con1.north west);
    \draw[dashed, ->, line width=\lwEncSh] (down3) to[out=40, in=145] (con2.north west);
    \draw[->, line width=\lwA] (con2) -- (sp1);
    
    \draw[->,red, line width=1mm] (sp1) -- (con3);
    \draw[->, line width=\lwA] (con1) -- (con3);
    \draw[->, line width=\lwA] (con3) -- (sp2);
    
    \draw[->,red, line width=1mm] (sp2) -- (con4);
    \draw[->, line width=\lwA] (down1) -- (con4);
    \draw[->, line width=\lwA] (con4) -- (sp3);
    \draw[->, line width=\lwA] (sp3) -- (seg);
    
    \draw[->,red, line width=1mm] (seg) -- (y);
    
    %===============
    %naming
    %\node[block,draw, fill=c5, below=6.0cm of down1] (desc0) {};
    %\node[right=0.1cm of desc0] (desc00) {{\Huge $1\times 1$ Conv}};
    \node[block,draw, fill=c1, below=6cm of down1] (desc0) {};
    \node[right=0.1cm of desc0] (desc10) {{\Huge\text{Conv $\rightarrow$ BN $\rightarrow$ ReLU}}};
    \node[block,draw, fill=c2, right=0.5cm of desc10] (desc2) {};
    \node[right=0.1cm of desc2] (desc22) {{\Huge Encoding block (EB)}};
    
    \node[block,draw, fill=c4, right=0.5cm of desc22] (desc3) {};
    \node[right=0.1cm of desc3] (desc30) {{\Huge Decoding block (DB)}};
    %
    \node[circle,draw, fill=c3, below=0.5cm of desc0, minimum height=0.7cm] (desc4) {};
    \node[right=0.1cm of desc4] (desc44) {{\Huge Concatenation}};
    \node[block,draw, fill=c6, right=0.5cm of desc44] (desc5) {};
    \node[right=0.1cm of desc5] (desc55) {{\Huge Avg. pooling}};
    
    \node[block,draw, fill=c7, right=0.5cm of desc55] (desc00) {};
    \node[right=0.1cm of desc00] (ddd) {{\Huge Fully connected (FC) layers}};
    \node[block, below=0.5cm of desc4] (desc6) {{\Huge\textcolor{red}{\textbf{$\uparrow$}}}};
    \node[right=0.1cm of desc6] (desc66) {{\Huge Bilinear up-sampling}};
    
    
    
    %====draw Y-Net
    \node[block, right=2cm of y] (x) {{\huge $X$}};
    \node[block,draw, fill=c1, below=\belowRig of x] (down1) {};
    \node[block,draw, fill=c1, below=\belowRig of down1] (down2) {};
    \node[block,draw, fill=c2, right=\rig of down2] (eb1) {};
    \node[circle,line width=\lw, draw, fill=c3, right=\rig of eb1, minimum height=\minH] (con1) {};
    \draw[dashed, ->, line width=\lwEncSh] (down2) to[out=40, in=145] (con1.north west);
    
    \node[block,draw, fill=c1, below=\belowRig of con1] (down3) {};
    \node[block,draw, fill=c2, right=\rig of down3] (eb3) {};
    \node[circle,line width=\lw, draw, fill=c3, right=\rig of eb3, minimum height=\minH] (con2) {};
    \draw[dashed, ->, line width=\lwEncSh] (down3) to[out=40, in=145] (con2.north west);
    \node[block,draw, fill=c4, right=\rig of con2] (sp1) {};
    
    \node[circle, line width=\lw, draw, fill=c3, above=\belowRig of sp1, minimum height=\minH] (con3) {};
    \node[block,draw, fill=c4, right=\rig of con3] (sp2) {};
    
    \node[circle, line width=\lw, draw, fill=c3, above=\belowRig of sp2, minimum height=\minH] (con4) {};
    \node[block,draw, fill=c4, right=\rig of con4] (sp3) {};
    \node[block,draw, fill=c1, right=\rig of sp3] (seg) {};
    
    \node[block, above=\belowRig of seg] (y) {{\huge $Y$}};
    
    \path (x) -- (y) node[midway] (b) {\Huge \textbf{Y-Net}};
    
    %draw connectors
    \draw[->, line width=\lw] (x) -- (down1);
    \draw[->, line width=\lw] (down1) -- (down2);
    \draw[->, line width=\lw] (down2) -- (eb1);
    \draw[->, line width=\lw] (eb1) -- (con1);
    
    \draw[->, line width=\lw] (con1) -- (down3);
    \draw[->, line width=\lw] (down3) -- (eb3);
    \draw[->, line width=\lw] (eb3) -- (con2);
    \draw[->, line width=\lw] (con2) -- (sp1);
    
    \draw[->,red, line width=\lwBil] (sp1) -- (con3);
    \draw[->, line width=\lw] (con1) -- (con3);
    \draw[->, line width=\lw] (con3) -- (sp2);
    
    \draw[->,red, line width=\lwBil] (sp2) -- (con4);
    \draw[->, line width=\lw] (down1) -- (con4);
    \draw[->, line width=\lw] (con4) -- (sp3);
    \draw[->, line width=\lw] (sp3) -- (seg);
    
    \draw[->,red, line width=\lwBil] (seg) -- (y);
    
    %draw the classification network
    \node[block,draw, fill=c1, below=6mm of con2] (down4) {};
    \node[block,draw, fill=c2, right=\rig of down4] (eb8) {};
    \node[circle, line width=\lw, draw, fill=c3, right=\rig of eb8, minimum height=\minH] (con5) {};
    \draw[dashed, ->, line width=\lwEncSh] (down4) to[out=40, in=145] (con5.north west);
    
    \node[block,draw, fill=c1, below=\rig of con5] (down5) {};
    \node[block,draw, fill=c2, right=\rig of down5] (eb10) {};
    \node[circle, line width=\lw, draw, fill=c3, right=\rig of eb10, minimum height=\minH] (con6) {};
    \draw[dashed, ->, line width=\lwEncSh] (down5) to[out=40, in=145] (con6.north west);
    
    \node[block,draw, fill=c6, below=\rig of con6] (glb) {};
    \node[block,draw, fill=c7, below=\rig of glb] (fc1) {};
    \node[block,draw, fill=c7, below=\rig of fc1] (fc2) {};
    \node[block, below=\rig of fc2] (yc) {{\huge $Z$}};
    
    \draw[->, line width=\lw] (con2) -- (down4);
    \draw[->, line width=\lw] (down4) -- (eb8);
    \draw[->, line width=\lw] (eb8) -- (con5);
    
    \draw[->, line width=\lw] (con5) -- (down5);
    \draw[->, line width=\lw] (down5) -- (eb10);
    \draw[->, line width=\lw] (eb10) -- (con6);
    
    \draw[->, line width=\lw] (con6) -- (glb);
    \draw[->, line width=\lw] (glb) -- (fc1);
    \draw[->, line width=\lw] (fc1) -- (fc2);
    \draw[->, line width=\lw] (fc2) -- (yc);
    
 \end{tikzpicture}
}
